Experimental Evidence of a change of Exchange Anisotropy Sign with Temperature in Zn-Substituted Cu2OSeO3

We report small-angle neutron scattering from the conical state in a single crystal of Zn-substituted Cu2OSeO3. Using a 3D vector-field magnet to reorient the conical wavevector, our measurements show that the magnitude of the conical wavevector changes as a function of crystallographic direction. These changes are caused by the anisotropic exchange interaction (AEI), whose magnitude transitions from a maxima to a minima along the <111> and <100> crystallographic directions respectively. We further find that the AEI constant undergoes a change of sign from positive to negative with decreasing temperature. Unlike in the related compound FeGe, where similar behaviour of the AEI induces a reorientation of the helical wavevector, we show that the zero field helical wavevector in (Cu0.98Zn0.02)2OSeO3 remains along the <100> directions at all temperatures due to the competing fourth-order magnetocrystalline anisotropy becoming dominant at lower temperatures.

==> temp.txt <==


\subsubsection{Rotation Field Scans}

\begin{figure}
\begin{center}
    \centering
    \includegraphics[width=0.99\linewidth]{Images/Figure_3b.png}
    \caption{Raw data from YZ field rotations at 90mT, 5K. Outer images clockwise show SANS patterns as function of field rotation in 18deg intervals in the range 0 to 162deg. Central image shows intensity at $\theta$ as a function of field angle. Guides... Options: can be instead shown on a logarithmic scale - this will show second order peaks but it will look more cluttered as noise becomes apparent.}
    \label{fig:2Dfits}
\end{center}
\end{figure}

In order to investigate the weakly appearing tilted conical state in more detail, we performed a novel field scan where the magnitude of the applied field was fixed and the direction of the field smoothly rotated in the plane perpendicular to the incoming neutron beam, blue circle in Fig. 1c. This process was done after zero-field cooling to 5 K before applying a \hl{90 mT} field along the vertical (110) direction. 

A magnetic field was rotated in the plane perpendicular to the neutron beam (yz) to track the dynamics of conical domains as they reorient with respect to the field. The field was rotated a half-turn around the sample, with SANS patterns imaged at \ang{2} intervals, such that the field direction initially aligned with the \hkl<100> crystal direction before passing through \hkl<111>, \hkl<100>, \hkl<111> and finally reaching \hkl<110>. These scans were performed at a temperature of \si{5}{K} for field magnitudes in the range  in  steps (\hl{all larger than the lower critical field value of 20mT?}) as well as at

At , with the field aligned in the initial \hkl<110> direction, we observe peaks aligned in the \hkl<100> direction indicative of helical domains within the crystal. Second order peaks are present suggesting the helical domains are distorted as reported by other other authors  Peaks aligned along the field direction indicate conical domains propagating in the direction of the field. Four peaks identified to be the result of multiple scattering are present at positions.



%\subsection{Effect of Zinc-Substitution}
%The effect of anisotropy of a long-period helix can be seen in Fig. 1, which depicts a 3D visualisation of a magnetic cone on a surface with negative cubic anisotropy. Unlike a single moment, for non-colinear spin textures such as helices and cones we have to consider a closed loop on this surface. In a previous study, they have done this and this and shown that the easy axis for the propagation direction varies as a function of cone angle. 

\section{Discussion}

This highly hysteretic behaviour contrasts with that of other workers, where intense tilted conical peaks have been observed for both HFC and ZFC. We propose this difference to be due to the \ch{Zn} doping of our sample.

\section{Conclusion}

Lorem ipsum dolor sit amet, consectetur adipiscing elit, sed do eiusmod tempor incididunt ut labore et dolore magna aliqua. Ut enim ad minim veniam, quis nostrud exercitation ullamco laboris nisi ut aliquip ex ea commodo consequat. Duis aute irure dolor in reprehenderit in voluptate velit esse cillum dolore eu fugiat nulla pariatur. Excepteur sint occaecat cupidatat non proident, sunt in culpa qui officia deserunt mollit anim id est laborum.


